PO-EMO: Conceptualization, Annotation, and Modeling of Aesthetic Emotions in German and English Poetry

Most approaches to emotion analysis of social media, literature, news, and other domains focus exclusively on basic emotion categories as defined by Ekman or Plutchik. However, art (such as literature) enables engagement in a broader range of more complex and subtle emotions. These have been shown to also include mixed emotional responses. We consider emotions in poetry as they are elicited in the reader, rather than what is expressed in the text or intended by the author. Thus, we conceptualize a set of aesthetic emotions that are predictive of aesthetic appreciation in the reader, and allow the annotation of multiple labels per line to capture mixed emotions within their context. We evaluate this novel setting in an annotation experiment both with carefully trained experts and via crowdsourcing. Our annotation with experts leads to an acceptable agreement of kappa = .70, resulting in a consistent dataset for future large scale analysis. Finally, we conduct first emotion classification experiments based on BERT, showing that identifying aesthetic emotions is challenging in our data, with up to .52 F1-micro on the German subset. Data and resources are available at https://github.com/tnhaider/poetry-emotion

==> figures/densities/plot1.csv <==
1575.6711409395973	0.00011833951583506593
1585.178970917226	0.00019647490190192324
1592.4496644295302	0.0003126058708750566
1598.6017897091724	0.000428565302227844
1605.3131991051455	0.0006596264768317008
1613.702460850112	0.000929283616013037
1620.9731543624162	0.0011220919012800978
1630.4809843400449	0.0014302592362287437
1639.9888143176734	0.001585071938589532
1653.9709172259509	0.0016255548169907992
1665.7158836689039	0.0014740013294165565
1674.6644295302015	0.0012453416814975238
1686.4093959731545	0.0009787722194823847
1695.9172259507832	0.0007501983403735216
1707.662192393736	0.0005986448527992797
1721.0850111856823	0.00052402598794948
1732.8299776286353	0.0006025044492570276
1743.4563758389263	0.000834166005532086
1755.7606263982102	0.0013344554752664183
1765.82774049217	0.0018344018697600611
1773.6577181208054	0.002334005189013013
1783.7248322147652	0.0029106288998005858
1793.2326621923937	0.003372150867337091
1801.0626398210293	0.0036800608958552205
1811.129753914989	0.003949975341467073
1829.0268456375838	0.003991058601539548
1841.890380313199	0.003878015309732614
1853.076062639821	0.0038797306859360576
1861.4653243847874	0.004034371850676499
1868.7360178970916	0.00438053476853142
1877.6845637583892	0.004918648283551683
1884.3959731543623	0.0054180800651842925
1892.7852348993288	0.005994446469541347
1903.9709172259509	0.006417887085361404
1914.5973154362416	0.006227823402019852
1921.308724832215	0.00569211141368441
1926.9015659955257	0.005079550571434694
1931.9351230425057	0.004466903960374806
1936.9686800894856	0.003739241374874025


==> figures/densities/plot2.csv <==
1550.7796257796258	0.002044
1557.5363825363827	0.002284
1566.891891891892	0.00238
1576.2474012474013	0.002284
1584.043659043659	0.0020919999999999997
1590.800415800416	0.0019239999999999995
1599.6361746361747	0.001804
1611.0706860706862	0.001732
1619.3866943866944	0.001732
1632.3804573804575	0.0017079999999999994
1647.9729729729731	0.00166
1662.0062370062371	0.0015639999999999994
1673.4407484407486	0.0014920000000000003
1680.7172557172557	0.001372
1688.5135135135135	0.0012039999999999993
1697.3492723492725	0.0010119999999999999
1697.3492723492725	0.0010119999999999999
1701.129494879495	0.0009231111111111098
1705.9419996919999	0.0008397777777777761
1710.4537229537232	0.0007842222222222209
1720.3795141295143	0.0008119999999999985
1730.3053053053054	0.0011592222222222212
1736.3209363209364	0.0014231111111111102
1742.9381304381307	0.0019092222222222214
1752.2623585123588	0.0025342222222222216
1761.2858050358052	0.0031869999999999993
1773.9186301686304	0.0037981111111111106
1785.0475475475478	0.004242555555555555
1798.5827173327175	0.004575888888888889
1813.3210133210137	0.0043953333333333336
1825.653056903057	0.0038814444444444443
1837.082755832756	0.0034786666666666664
1842.496823746824	0.0034508888888888883
1848.512454762455	0.003534222222222222
1854.8288673288675	0.003728666666666666
1862.9499691999695	0.004103666666666667
1873.176541926542	0.0043953333333333336
1878.8913913913916	0.0043953333333333336
1884.6062408562411	0.004214777777777777
1889.418745668746	0.003923111111111111
1892.727342727343	0.0036592222222222217
1895.1335951335955	0.003492555555555555


==> tables/pics/data.dat <==
4 0.196
6 0.215
8 0.231
10 0.241


==> tables/pics/english_dist2.dat <==
#	verse	stanza	poem
0.75    68.6
1	51.1	51.1	12.5
1.25    12.5


1.75    31.4
2	42.3	42.3	48.4
2.25    48.4


2.75    0
3	6.5	6.5	31.2
3.25    31.2


3.75    0
4	0	0	3.1
4.25    3.1


4.75    0
5	0	0	3.9
5.25    3.9


5.75    0
6	0	0	0.8
6.25    0.8


==> tables/pics/german_dist2.dat <==
# 	verse	stanza	poem
0.75    80.7
1	65.4	
1.25    8.6


1.75    19.3
2	31.8	
2.25    35.9


2.75    0.0
3	2.5
3.25    37.7


3.75    0.0
4	0.2	
4.25    11.8


4.75    0.0
5	0.0	
5.25    3.2


5.75    0.0
6	0.0	
6.25    2.7

